GRBAlpha: the smallest astrophysical space observatory -- Part 1: Detector design, system description and satellite operations

Aims. Since launched on 2021 March 22, the 1U-sized CubeSat GRBAlpha operates and collects scientific data on high-energy transients, making it the smallest astrophysical space observatory to date. GRBAlpha is an in-obit demonstration of a gamma-ray burst (GRB) detector concept suitably small to fit into a standard 1U volume. As it was demonstrated in a companion paper, GRBAlpha adds significant value to the scientific community with accurate characterization of bright GRBs, including the recent outstanding event of GRB 221009A. Methods. The GRB detector is a 75x75x5 mm CsI(Tl) scintillator wrapped in a reflective foil (ESR) read out by an array of SiPM detectors, multi-pixel photon counters by Hamamatsu, driven by two separate, redundant units. To further protect the scintillator block from sunlight and protect the SiPM detectors from particle radiation, we apply a multi-layer structure of Tedlar wrapping, anodized aluminium casing and a lead-alloy shielding on one edge of the assembly. The setup allows observations of gamma radiation within the energy range of 70-890 keV with an energy resolution of ~30%. Results. Here, we summarize the system design of the GRBAlpha mission, including the electronics and software components of the detector, some aspects of the platform as well as the current way of semi-autonomous operations. In addition, details are given about the raw data products and telemetry in order to encourage the community for expansion of the receiver network for our initiatives with GRBAlpha and related experiments.

==> readme-v1.txt <==
From aanda@

> MAIN COMMENTS AND SUGGESTIONS

> It would be very nice, and useful for the readers, to include, as a
> last figure, an example of BKE count rate over 1 orbit and a light curve of
> a GRB as detected by GRB-alpha. I would propose to show a 2-panels figure,
> with an example of BKG measurement over one-orbit (or half an orbit) as top
> panel and a non-bkg subtracted GRB light curve as bottom panel
We added Fig. 10 with a comparatively long light curve corresponding to the
event GRB 230307A, covering almost exactly one orbit and showing the characteristics 
structures of a long GBAlpha time series. The event itself is clearly visible
and one can easily distinguish. The background subtracted light curve is
also available in the corresponding GCN (33418), focusing on the event itself. We
added the reference accordingly to the main text.

> In section 6, I would suggest to discuss, at least briefly, the
> meaning and advantages, in terms of overall scientific performances, of
> cubesat-based networks w/r to more classical large satellites (e.g., SVOM).
We extended the very end of Section 6 with these advantages. 

> The article report a lot of details, including some tables, on data
> acquisition, storage, transmission (telemetry); however, it would be good to
> have a summary, e.g. in Section 4 and in a dedicated tables, a summary of
> the science data produced by the experiment that at the end come in the
> hands of scientists (w.g, light curves with what time resolution, spectra in
> how many energy channels and integrated on what time, availability of photon
> lists, etc.).
We extended the text with a new subsection (4.3), describing both the qualitative
and quantitative properties of the data products that are almost instantly available
for the community. We also note there that these data acqusition modes are also planned
to be extended in the future and our data product structures could accomodate to
these while being backward compatible to the current representations. 

> The low-energy threshold of the experiment, 70 keV, looks quite high
> w/r to the one typical of GRB experiments based on the same crystal
> scintillator detecting elements, which is usually down to about 20 keV. I
> would ask the authors to explain somewhere ein the text where this
> limitation comes from.
This increase in the low energy threshold is mainly due to the in-orbit
degratation of the MPPCs. We extended the second paragraph of Section 5.

> At the beginning of the Introduction and/or at the beginning of
> Section 5, kindly report the launch date of the experiment and some
> information about the launcher.
The beginning of Sec 5 has been extended accordingly.

 
> MINOR COMMENTS AND CORRECTIONS
> 
> Abstract
> -       Line 4: ``...the recent OUTSTANDING event...''
> -       Line 10: ``and having'' -> ``with''
These parts were fixed in the abstract.

> Introduction
> -       Lines 9-10: I would mention also some other main GRB experiments wich detedted GRB221009A
We extended the beginning of the introduction with references for several another detections for this event.

> -       Line 25: ``excessive'' -> extensive''
This sentence has been fixed.

> 
> Section 2.1
> -       Last but one line: `` MPPCs are LOCATED''
The sentence has been fixed. 

> 
> Section 2.2
> -       Line 1: ``...just prior TO final...''
> -       Line 6: instead of ``between 45...60 V'' I would say ``between 45 and 60 V''; the same for 
> all other places in the text where such notation is adopted by the authors
These \dots have been replaced to "and"s in the inline text.

> -       Page 4, col.1, line 8: ``an field-`` -> ``a field-``
Fixed.

> Section 2.3
> -       Page 4, col. 2, line 8: ``that is'' -> ``than'' ?
> -       Last but one line: remove ``to `` before ``the type''
These parts of the above lines are fixed.

> 
> Caption of Figure 7 ~V last but one sentence: ``These data displayed above''
> -> ``The data displayed''
This part of the caption has been fixed.

> Caption of Figure 9: clarify what coordinates system the figure is referring
> to 
The caption has been extended with a sentence, stating the projection type and
the orientation of the map (i.e. it is the classic geographical projection).


